Quantization Guided JPEG Artifact Correction

The JPEG image compression algorithm is the most popular method of image compression because of its ability for large compression ratios. However, to achieve such high compression, information is lost. For aggressive quantization settings, this leads to a noticeable reduction in image quality. Artifact correction has been studied in the context of deep neural networks for some time, but the current state-of-the-art methods require a different model to be trained for each quality setting, greatly limiting their practical application. We solve this problem by creating a novel architecture which is parameterized by the JPEG files quantization matrix. This allows our single model to achieve state-of-the-art performance over models trained for specific quality settings.

==> data/ablation/st.csv <==
Model,PSNR,PSNR-B,SSIM
Block-Frequency,\textbf{29.71},\textbf{29.30},\textbf{0.833}
Frequency-Block,27.82,25.21,0.78


==> data/comparisons/extended_live1_10.csv <==
Model,iPSNR,iSSIM
ARCNN,1.06,0.037
IDCN,2.02,0.061
DPW-SDNet,1.57,0.045
RDN,1.78,0.053

MemNet,1.64,0.051

MWCNN,1.71,0.05

S-Net,1.66,0.05

OURS,2.05,0.064


==> data/equivalent_quality.csv <==
Quality,Quality Increase,Size Decrease
10,8.448275566101074,26226.654296875
20,17.20689582824707,28052.44921875
30,23.689655303955078,28960.345703125
40,25.10344886779785,25359.310546875
50,22.13793182373047,20739.724609375


==> data/frequencies/bikes.csv <==
Frequency,Original,JPEG,Regression,GAN
0,0.9991862,0.98535156,0.9991862,0.99934894
1,0.9868164,0.7784831,0.97786456,0.9790039
2,0.98063153,0.6896159,0.95670575,0.9713542
3,0.9741211,0.6738281,0.9373372,0.9632161
4,0.9713542,0.4695638,0.89404297,0.9635417
5,0.95996094,0.37923178,0.859375,0.96240234
6,0.9501953,0.2874349,0.80810547,0.95426434
7,0.9352214,0.2664388,0.75716144,0.95621747
8,0.92057294,0.2133789,0.6873372,0.9401042
9,0.8984375,0.19921875,0.61246747,0.9427083
10,0.8688151,0.17350261,0.5242513,0.92626953
11,0.82405597,0.13476562,0.41861978,0.8904622
12,0.75439453,0.10904948,0.3154297,0.88688153
13,0.632487,0.06363932,0.18782552,0.7426758
14,0.42171225,0.029622396,0.08024088,0.7288411


==> data/frequencies/lighthouse.csv <==
Frequency,Original,JPEG,Regression,GAN
0,0.9990741,0.93222225,0.99740744,0.99814814
1,0.9687037,0.46185187,0.9401852,0.95148146
2,0.9496296,0.34851852,0.8361111,0.91462964
3,0.93703705,0.4074074,0.7412963,0.8862963
4,0.92444444,0.22351852,0.61796296,0.912037
5,0.92388886,0.24055555,0.56203705,0.94185185
6,0.9164815,0.15037037,0.51166666,0.8988889
7,0.9159259,0.13259259,0.4587037,0.9253704
8,0.8962963,0.07092593,0.37185186,0.85907406
9,0.88685185,0.072037034,0.26314816,0.8744444
10,0.86,0.056851853,0.18592593,0.82648146
11,0.83074075,0.032407407,0.12055556,0.8601852
12,0.78555554,0.031111112,0.067777775,0.83685184
13,0.7040741,0.014259259,0.036296297,0.5890741
14,0.5468519,0.0025925925,0.011111111,0.47444445


==> data/frequencies/parrots.csv <==
Frequency,Original,JPEG,Regression,GAN
0,0.99820966,0.97770184,0.9977214,0.9980469
1,0.95247394,0.33870444,0.9277344,0.9453125
2,0.8730469,0.16536458,0.6726888,0.80810547
3,0.86002606,0.25195312,0.62190753,0.79541016
4,0.8413086,0.08089193,0.3959961,0.84749347
5,0.851237,0.10579427,0.3819987,0.92041016
6,0.8391927,0.06298828,0.26090494,0.7835286
7,0.82910156,0.07421875,0.21142578,0.90625
8,0.80810547,0.033691406,0.15348308,0.7426758
9,0.7820638,0.05843099,0.11751302,0.851237
10,0.75846356,0.029947916,0.08610026,0.7607422
11,0.69840497,0.019856771,0.056640625,0.7976888
12,0.6248372,0.017740885,0.032877605,0.74153644
13,0.49072266,0.0076497397,0.015950521,0.47965494
14,0.27490234,0.0034179688,0.0063476562,0.3955078


==> data/frequencies/woman.csv <==
Frequency,Original,JPEG,Regression,GAN
0,0.99777776,0.9396296,0.9985185,0.99777776
1,0.9633333,0.4374074,0.95111114,0.95555556
2,0.93722224,0.28833333,0.7546296,0.87574077
3,0.9314815,0.3425926,0.7511111,0.88722223
4,0.91851854,0.13814814,0.58518517,0.91907406
5,0.917037,0.14018519,0.54333335,0.92814815
6,0.9072222,0.11055555,0.43685186,0.87277776
7,0.90166664,0.101111114,0.36425927,0.9127778
8,0.8751852,0.041666668,0.26018518,0.852963
9,0.85944444,0.05574074,0.18518518,0.8933333
10,0.8196296,0.041851852,0.12314815,0.84092593
11,0.7816667,0.031296298,0.07351852,0.8377778
12,0.7085185,0.024814814,0.034074076,0.8211111
13,0.60833335,0.007222222,0.015925925,0.5312963
14,0.40055555,0.003148148,0.0046296297,0.4775926


==> data/generalization/live1_generalize.csv <==
Model Quality,Image Quality,JPEG,IDCN,OURS
10,50,30.91 / 28.94 / 0.905,30.19 / 30.14 / 0.889,\textbf{32.78 / 32.19 / 0.932}
20,50,30.91 / 28.94 / 0.905,31.91 / 31.65 / 0.916,\textbf{32.78 / 32.19 / 0.932}
10,20,27.96 / 25.77 / 0.837,29.25 / 29.08 / 0.863,\textbf{29.92 / 29.51 / 0.882}
20,10,25.60 / 23.53 / 0.755,26.95 / 26.24 / 0.804,\textbf{27.65 / 27.40 / 0.819}


==> data/increase/BSDS500_increase.csv <==
Quality,JPEG,ARCNN,MWCNN,IDCN,DMCNN,OURS
10,25.72/23.44/0.748,-,-,-,-,27.67/27.34/0.810
20,28.01/25.57/0.833,-,-,-,-,29.86/29.26/0.875
30,29.31/26.85/0.869,-,-,-,-,31.11/30.34/0.902
40,30.21/27.76/0.890,-,-,-,-,31.98/31.06/0.918
50,30.96/28.59/0.905,-,-,-,-,32.70/31.72/0.929
60,31.71/29.43/0.917,-,-,-,-,33.43/32.37/0.938
70,32.73/30.60/0.932,-,-,-,-,34.40/33.23/0.949
80,34.21/32.45/0.948,-,-,-,-,35.73/34.52/0.962
90,36.88/35.64/0.970,-,-,-,-,36.48/35.41/0.973
100,54.76/44.15/0.999,-,-,-,-,40.76/37.47/0.989


==> data/increase/ICB-RGB8_increase.csv <==
Quality,JPEG,ARCNN,MWCNN,IDCN,DMCNN,OURS
10,29.31/28.07/0.749,-,-,-,-,32.07/32.41/0.814
20,31.85/30.63/0.804,-,-,-,-,34.15/34.56/0.844
30,33.02/31.87/0.830,-,-,-,-,35.09/35.54/0.859
40,33.77/32.67/0.841,-,-,-,-,35.63/36.09/0.867
50,34.30/33.27/0.856,-,-,-,-,36.04/36.51/0.876
60,34.75/33.79/0.866,-,-,-,-,36.42/36.89/0.883
70,35.34/34.47/0.871,-,-,-,-,36.86/37.34/0.891
80,36.16/35.43/0.889,-,-,-,-,37.42/37.90/0.903
90,37.58/37.09/0.912,-,-,-,-,37.98/38.43/0.919
100,42.87/43.06/0.966,-,-,-,-,37.39/38.01/0.927


==> data/increase/live1_increase.csv <==
Quality,JPEG,ARCNN,MWCNN,IDCN,DMCNN,OURS
10,25.60/23.53/0.755,-,-,-,-,27.63/27.39/0.819
20,27.96/25.77/0.837,-,-,-,-,29.89/29.48/0.881
30,29.25/27.10/0.872,-,-,-,-,31.18/30.67/0.907
40,30.16/28.10/0.891,-,-,-,-,32.06/31.50/0.922
50,30.91/28.94/0.905,-,-,-,-,32.78/32.19/0.932
60,31.64/29.78/0.917,-,-,-,-,33.48/32.86/0.940
70,32.64/30.99/0.930,-,-,-,-,34.41/33.76/0.950
80,34.09/32.81/0.945,-,-,-,-,35.68/35.03/0.960
90,36.75/36.06/0.965,-,-,-,-,37.45/36.90/0.972
100,44.72/44.11/0.994,-,-,-,-,38.86/39.01/0.981


==> data/manifold/cd_tsne.csv <==
quality,x,y,gt
0,19.49547507842769,-9.32792352571159,False
0,-20.563115184209185,-7.352617648268803,False
0,-0.1580374416504248,20.64885157556524,False
1,19.49547507842769,-9.32792352571159,False
1,-20.5641368511885,-7.341296716456734,False
1,-0.1580354047607675,20.648851981792877,False
2,19.494921645139545,-9.326779395028842,False
2,-20.55895859742166,-7.346061620636165,False
2,-0.15555638870095456,20.6441336030635,False
3,19.487167452420515,-9.185259293841929,False
3,-20.488725254253893,-7.422308323690886,False
3,-0.23568569011468843,20.58159326608006,False
4,19.430939904585962,-8.778716394230724,False
4,-20.22186465631586,-7.66404599094093,False
4,-0.49388460357799147,20.34879996951757,False
5,19.268480285472283,-8.295922810960773,False
5,-19.860158874410082,-7.996098839291815,False
5,-0.8549557163501853,19.982297142213806,False
6,19.175666609326257,-7.987332419998182,False
6,-19.615147722607862,-8.159117236462587,False
6,-1.030726406941416,19.742694232194363,False
7,19.052276560996596,-7.757684145451729,False
7,-19.354056442763135,-8.286490663852627,False
7,-1.1711716325977213,19.53398995884276,False
8,18.954797528530225,-7.561920152948214,False
8,-19.229972575092226,-8.363021497037707,False
8,-1.300045012128168,19.41357605186015,False
9,18.829387983113634,-7.390306055330079,False
9,-18.959686002513116,-8.418624219641535,False
9,-1.38209198049967,19.165246048825576,False
10,18.69394113854241,-7.245266292052191,True
10,-18.767834790637863,-8.52085574987227,True
10,-1.470744571583945,18.943358497885757,True
11,18.532899769311072,-7.083399931556595,False
11,-18.53381821735359,-8.496576174833534,False
11,-1.493718607383379,18.69663050727728,False
12,18.40334452511807,-7.002014578197073,False
12,-18.328086205431358,-8.548571173472737,False
12,-1.530280393003118,18.37187256758735,False
13,18.15413634590256,-6.899914428877226,False
13,-18.06970301417926,-8.528320511341143,False
13,-1.5320263339042703,18.07479860405105,False
14,18.041415610245018,-6.793716661677806,False
14,-17.877340717944293,-8.545139051476289,False
14,-1.5450338956210783,17.860177662747127,False
15,17.900136911032167,-6.666450487379106,False
15,-17.693002440415107,-8.540853450061762,False
15,-1.4599947059501965,17.657920504763617,False
16,17.778158121995734,-6.623758049996468,False
16,-17.568918190870153,-8.528309107758167,False
16,-1.4007569831284492,17.539971088621108,False
17,17.642167776992963,-6.591280987654346,False
17,-17.399556788573452,-8.48635909225986,False
17,-1.3631321331095436,17.439008537579973,False
18,17.491290841954328,-6.537271241961559,False
18,-17.25059340196041,-8.514330505829692,False
18,-1.307751679557946,17.318601426920495,False
19,17.29275293478667,-6.499215629209632,False
19,-17.049257864083298,-8.398551653293541,False
19,-1.2220474098067107,17.130533098167426,False
20,16.962242162894025,-6.4163999991686484,True
20,-16.75406110900703,-8.328767358283832,True
20,-1.0587534124938374,16.89696778245095,True
21,16.67276673309542,-6.359810097204733,False
21,-16.438693958324162,-8.211472173797283,False
21,-0.9922878095621119,16.626743595258432,False
22,16.313572298404953,-6.298756536459463,False
22,-16.12406781576806,-8.076597939448915,False
22,-0.8200308707917756,16.246125584913816,False
23,16.026184698057474,-6.285561010075571,False
23,-15.89018313823899,-8.032851068761115,False
23,-0.7318770708283016,16.01814360257762,False
24,15.79012510491113,-6.255129895934124,False
24,-15.653276357568972,-7.999942116766704,False
24,-0.7296370544888531,15.754051251949319,False
25,15.628553722626801,-6.2369209112670525,False
25,-15.454805889543017,-7.958910977936822,False
25,-0.4144076504387154,15.639083598409066,False
26,15.420251166930463,-6.56129641977093,False
26,-15.320689025308788,-7.764338215792681,False
26,-0.6662366724346134,15.416264786129938,False
27,15.249859279065438,-6.3413385057702225,False
27,-15.063086957987304,-8.001873619635917,False
27,-0.7722001827174415,15.199208086118716,False
28,15.038787306368441,-6.122976164793913,False
28,-14.865202116989625,-7.697736582234977,False
28,-0.25711122994367375,15.058242296935084,False
29,14.879601407454409,-6.385338209865651,False
29,-14.71243797886478,-7.7996773581669165,False
29,-0.26948894447132493,14.952861782896763,False
30,14.669366398812222,-6.474580721191422,True
30,-14.500886345954388,-7.877833456874844,True
30,-0.655663575295474,14.65859380988678,True
31,14.538888605393895,-6.455109688279497,False
31,-14.332695740970943,-7.808328059901202,False
31,-0.5716882665627179,14.524539738745302,False
32,14.320445727858033,-6.099368762061861,False
32,-14.257302148599411,-7.394843514637991,False
32,-0.0870408721859511,14.40078395363754,False
33,14.072536710124131,-6.565182713892786,False
33,-13.940867916082764,-7.577546648305187,False
33,-0.4061662083325278,14.125367701530978,False
34,14.020893329504007,-6.460660096186213,False
34,-13.82790095901146,-7.651158940290774,False
34,-0.3414126853580236,14.020985532545149,False
35,13.917511856676427,-6.028921744414349,False
35,-13.704542713607516,-7.242772430384748,False
35,-0.034797691340788896,13.826050214016414,False
36,13.533535036258074,-6.269813249404654,False
36,-13.383343719423154,-7.453324100113559,False
36,-0.061787631462367494,13.596479870113598,False
37,13.429413798029067,-6.341230817415226,False
37,-13.237649243914435,-7.499995179681757,False
37,-0.35348910298715747,13.41818804764248,False
38,13.220016731323808,-5.918115215591759,False
38,-12.948677077345275,-7.37365343193031,False
38,-0.12665303401906983,13.092612542965085,False
39,12.985565707312556,-6.2812537371829285,False
39,-12.92001526308406,-6.990416679919313,False
39,0.1635574085072555,13.046215321607422,False
40,13.011231737978026,-5.921813311940489,True
40,-12.881400089994239,-6.969135366302712,True
40,-0.2290437080222916,12.942359313000036,True
41,12.599433951507525,-6.175427864342786,False
41,-12.351132231535795,-7.145753218180688,False
41,-0.3505513491896601,12.566602776040739,False
42,12.635941215318617,-5.648572892487123,False
42,-12.424760219805735,-6.839326646815583,False
42,0.17779576133353697,12.55682649388386,False
43,12.34400135752007,-6.118652466764191,False
43,-12.1821270970477,-7.1257197249344815,False
43,-0.294771886262981,12.374619992817083,False
44,12.25888662429267,-5.576572527185845,False
44,-12.111323304894878,-6.585227176095006,False
44,-0.37114897056383567,12.093907591093918,False
45,12.076485768657605,-5.9668345821276265,False
45,-12.048244122236104,-6.5612667855857945,False
45,-0.030975676397134652,12.059581367649871,False
46,11.809736083532306,-5.763265331049079,False
46,-11.57557141153707,-6.847368540936668,False
46,-0.05688948739788962,11.685166331808128,False
47,11.627236298168866,-6.004875904443278,False
47,-11.472462265147051,-6.7159968237831205,False
47,0.07753931956047848,11.623041295463484,False
48,11.714808584904159,-5.388919882385176,False
48,-11.535644234192013,-6.298356826118855,False
48,-0.37643683331787364,11.534394851131767,False
49,11.499058224695741,-5.291259217413136,False
49,-11.082461788290582,-6.699355486037943,False
49,0.2409971473836847,11.227905166118617,False
50,11.213432724447523,-5.656849240581629,True
50,-11.092052904063515,-6.326469467050687,True
50,-0.23396080128945276,11.07370208921652,True
51,11.12645686340718,-5.706944667342878,False
51,-11.054063707207009,-6.148967756908402,False
51,-0.21528176555916298,10.99542988528059,False
52,10.98653100041632,-5.142187724037949,False
52,-10.774597479976846,-5.9661135701360415,False
52,0.16371263077925965,10.712947356294778,False
53,10.7761266397253,-5.530316300768753,False
53,-10.437392501440947,-6.48343648235138,False
53,0.19181222557334818,10.611892855616214,False
54,10.664846592631108,-5.184529347154176,False
54,-10.350808401515327,-6.394596291100343,False
54,-0.1872862373030874,10.432469591240878,False
55,10.302752820244606,-5.429055213437358,False
55,-10.244506601778424,-5.98498538471216,False
55,-0.13784684012723836,10.159642042794253,False
56,10.372128487075985,-4.884170470581253,False
56,-10.098409472501771,-5.940534644104886,False
56,0.20511537607630428,10.054187180896191,False
57,9.983263571828328,-5.318410624660293,False
57,-9.801658471793534,-6.163228569438792,False
57,-0.16123145257439925,9.779012618872377,False
58,9.845844903195701,-4.8919570774410435,False
58,-9.568794664527694,-6.02399292210535,False
58,0.07598058403386407,9.566195850661963,False
59,9.736953877133569,-4.8768131637101275,False
59,-9.540153299358943,-5.7258782164524025,False
59,0.22423959292802692,9.447374160011211,False
60,9.58508130399818,-4.660160645016325,True
60,-9.207875294076672,-6.13130623809558,True
60,-0.18787801881460492,9.20253645978256,True
61,9.247571280679765,-4.9797510021574745,False
61,-9.158153467223551,-5.5278522437882405,False
61,0.05693557941845039,9.00751115097608,False
62,9.137979890644436,-4.807219005011512,False
62,-8.889392345779106,-5.809389309696919,False
62,0.3291056499751138,8.877061915250334,False
63,8.99473893384634,-4.469474762893978,False
63,-8.753237642618345,-5.453163504705486,False
63,-0.07132122387707585,8.641779783864047,False
64,8.830390471528652,-4.655677184500337,False
64,-8.53285082168233,-5.7495590813301805,False
64,-0.013237895709776043,8.560625993274332,False
65,8.739051685285697,-4.231092415517379,False
65,-8.494953823778276,-5.239902129424947,False
65,0.2747353964555042,8.2938878550909,False
66,8.32320808554082,-4.53221015827227,False
66,-8.220543236233421,-5.390145659589136,False
66,-0.04175057724171514,8.059491464888286,False
67,8.275732252553471,-4.18681160963697,False
67,-7.980294748139253,-5.396101864483763,False
67,0.2867255914669741,7.906890539391102,False
68,8.113628124317474,-4.153115756779211,False
68,-7.814447384211814,-5.219840684741927,False
68,0.19370067668885227,7.6531962547054855,False
69,7.945020850575298,-3.8152591008328476,False
69,-7.802345076003302,-4.842561838232826,False
69,0.07503501554587018,7.379718383987938,False
70,7.550397569460801,-4.055805235151789,True
70,-7.360215520902977,-5.022286143962251,True
70,0.2695066025766906,7.157035685494914,True
71,7.292950681926436,-3.8902961136568828,False
71,-7.227654492509411,-4.709833479682118,False
71,0.17054532721923135,6.784093326072484,False
72,7.408803822444173,-3.601777652119971,False
72,-7.08883666991429,-4.8741209344124785,False
72,0.18274522465704815,6.722379425592447,False
73,7.181965605944444,-3.4986963379816647,False
73,-6.806150858702944,-4.76040890795434,False
73,0.4232516698162882,6.531660154613623,False
74,6.750195441659473,-3.6010992569263904,False
74,-6.70902531067795,-4.389663400721079,False
74,0.23813237960013175,6.1583365973949205,False
75,6.897556406581961,-3.194390334441967,False
75,-6.668396230161516,-4.366552836468318,False
75,0.22376924141215565,6.073671312639232,False
76,6.661917680318202,-3.396739508937287,False
76,-6.422574710387643,-4.52331706466575,False
76,0.47459915524473184,5.932466431737107,False
77,6.3042676331653755,-3.1860768229597847,False
77,-6.133932874498671,-4.210277501545453,False
77,0.3361032147393064,5.5477249669881,False
78,6.211996593055658,-2.9404963631658645,False
78,-5.9745189040148485,-4.061819513423739,False
78,0.4174478890343093,5.285856195854588,False
79,6.1975972503372665,-2.8903558711868444,False
79,-5.880061910844735,-4.021207247983552,False
79,0.41478488861552576,5.2143800096395605,False
80,5.815807710939609,-2.8067902401372695,True
80,-5.596212678277896,-3.8234472927371623,True
80,0.4205866448514265,4.779080667894859,True
81,5.594130854167907,-2.61804744958008,False
81,-5.343485785051614,-3.6591006032637283,False
81,0.4587033857245703,4.441728161558365,False
82,5.438625693717094,-2.5382051697153627,False
82,-5.183645261597826,-3.563367797506149,False
82,0.466221744486114,4.234997652220758,False
83,5.2160109023183185,-2.4230450822821723,False
83,-4.923026538151987,-3.397483659560435,False
83,0.4904348818706152,3.8375624293569053,False
84,5.04165090143272,-2.2872692041042386,False
84,-4.720801735806303,-3.2409400245512043,False
84,0.49552544588630365,3.700959537385525,False
85,4.803124998373592,-2.135620352061038,False
85,-4.518645848322185,-3.1362660654877077,False
85,0.5187539612453164,3.3471902908754347,False
86,4.506115619614865,-1.966614305508577,False
86,-4.185271763568432,-2.8897852978997993,False
86,0.5344863195825882,2.9269191896397437,False
87,4.434898201278658,-1.9251082563635664,False
87,-4.153244389136123,-2.9157705093568866,False
87,0.5378104122616355,2.7991027392694545,False
88,4.138167583073739,-1.7650827896698054,False
88,-3.8550628895290853,-2.722256825390318,False
88,0.5409124555727672,2.5176235801966267,False
89,3.958782291776222,-1.6372635009602519,False
89,-3.6448628622743784,-2.5859958478405707,False
89,0.574179742310863,2.27329800225157,False
90,3.663336147482368,-1.4718909213517128,True
90,-3.304149222039092,-2.3660830468860405,True
90,0.6075954607216639,1.9882570184676327,True
91,3.35850535989354,-1.304588098824126,False
91,-3.0062636328355365,-2.1925544320096435,False
91,0.5708954275236505,1.6904871937021366,False
92,3.1473049080757063,-1.1818558460051507,False
92,-2.7246576688684576,-2.016215344602181,False
92,0.5784986386817318,1.5819105761080632,False
93,2.6173322378870525,-0.9013479744828804,False
93,-2.0690354616428013,-1.613603476123672,False
93,0.5864547879346829,1.2397462870874698,False
94,2.1738406631840363,-0.6168026690861508,False
94,-1.4710638518431154,-1.2399388556021713,False
94,0.6253826298483097,0.9315909349611278,False
95,1.859145382495649,-0.41311639311610493,False
95,-0.9900098537710305,-0.9523255645502319,False
95,0.6341525784012291,0.7918150258634254,False
96,1.4355423028014243,-0.20711327346858957,False
96,-0.477110584229582,-0.6466943137500308,False
96,0.41266698883734676,0.5024292813074502,False
97,1.2647403043629066,-0.27773655258562824,False
97,-0.27299867208879647,-0.5270158090837069,False
97,0.44462713880590465,0.41914646040225545,False
98,1.1111608286093637,-0.44134809079933546,False
98,-0.27080079654379974,-0.40547121211476744,False
98,0.4352400664926645,0.2993787382907759,False
99,1.0810361255910794,-0.5244887686752758,False
99,-0.31447677502572585,-0.31717795931398385,False
99,0.445110367142885,0.26647370198329035,False
100,1.0585841124784565,-0.5232736065795643,True
100,-0.3200274157425238,-0.29688465080109955,True
100,0.4341036947586555,0.26567353605811067,True


==> data/manifold/cec_tsne.csv <==
quality,x,y,gt
0,21.915919445753943,3.463886875827686,False
0,-18.1775700489546,11.436605403363918,False
0,-4.369567575589557,-19.505898791976183,False
1,21.91630405015654,3.463610674979346,False
1,-18.17757004895524,11.436605403362142,False
1,-4.370190756165651,-19.505612615976887,False
2,21.91505805374916,3.4639327787135925,False
2,-18.176231664145707,11.436670908790939,False
2,-4.3701504321748335,-19.504991091057843,False
3,21.837074534585064,3.478122478066063,False
3,-18.11043477773922,11.41283747160017,False
3,-4.323358669997655,-19.446718178339648,False
4,21.633104193407956,3.515573289120043,False
4,-17.91197681564747,11.343008874282955,False
4,-4.203824693598568,-19.30472928684844,False
5,21.357834697552562,3.562220867592847,False
5,-17.747787264188258,11.25494494329478,False
5,-4.046376318985509,-19.07774194957544,False
6,21.016735789171847,3.6030403576287022,False
6,-17.40390115435334,11.147667827739538,False
6,-3.902934061725288,-18.79003531697689,False
7,20.677669744935525,3.6469669001710594,False
7,-17.089384712522264,11.053573839544981,False
7,-3.7521207758338613,-18.481009116113714,False
8,20.44939926954259,3.684955149206453,False
8,-16.7963151337581,10.984480751157548,False
8,-3.634757472719786,-18.2233326914693,False
9,20.1717988601024,3.7522267559146467,False
9,-16.503431461111344,10.929695866759282,False
9,-3.5530661345206003,-17.911024320790386,False
10,19.931141057216085,3.8437249076615547,True
10,-16.272200105594717,10.821110859901367,True
10,-3.421685476051203,-17.68541713514998,True
11,19.733969018104226,3.764806399198207,False
11,-16.036042195603706,10.917345516397907,False
11,-3.289469019193639,-17.475815905098823,False
12,19.589866341585598,3.7109264060264935,False
12,-15.842635487598626,11.087337792972363,False
12,-3.344093301346709,-17.336271799224573,False
13,19.433745709555282,3.7477052969238596,False
13,-15.7847538271985,11.110063855313344,False
13,-3.362830524264583,-17.168077585769346,False
14,19.265589151621715,3.934604531338574,False
14,-15.698329532672274,11.00647672063562,False
14,-3.589967373062453,-17.000166452888653,False
15,19.115246325208062,3.8908570907928626,False
15,-15.453725318479222,11.133947986109296,False
15,-3.6168512463301337,-16.84695541604695,False
16,18.973706603572115,3.542365709287981,False
16,-15.521489613046112,10.525645690741731,False
16,-3.165247167187533,-16.74582251503501,False
17,18.791791797269457,3.548802197153741,False
17,-15.314165807205242,10.579906433725116,False
17,-3.0974494867994378,-16.621330438018397,False
18,18.65954879391252,4.004173737436376,False
18,-15.029858746888786,10.952100308119395,False
18,-3.527018580017771,-16.413725821913324,False
19,18.520451850186493,3.9619242544727284,False
19,-14.932887398075932,10.789316935004692,False
19,-3.4651861741863357,-16.26391360461979,False
20,18.37679966931538,3.705574168010498,True
20,-14.925090018959425,10.430524535054428,True
20,-3.135232150620599,-16.154664044384905,True
21,18.188798513084215,3.726475244096166,False
21,-14.632057984352574,10.677969027990477,False
21,-3.403064717872582,-15.964193611061267,False
22,17.99905595997283,3.929809653741064,False
22,-14.482934769531953,10.474698172746,False
22,-3.279620580341667,-15.856948872568843,False
23,17.827097589242815,3.854246433199455,False
23,-14.30759444588491,10.463285062708298,False
23,-3.1118205033909274,-15.67791170797576,False
24,17.63392773179196,3.8257891524629843,False
24,-14.131020057889712,10.229660521549773,False
24,-3.2659387775596285,-15.40148365029303,False
25,17.37822513665541,3.900586751772135,False
25,-13.93632122568939,10.175395419318344,False
25,-3.2536063559580994,-15.197648120778394,False
26,17.155055569264807,3.830608779210388,False
26,-13.648491790674013,10.172153730496852,False
26,-3.1903377807082998,-14.961846692971706,False
27,16.987723888351248,3.7663945937704852,False
27,-13.447502283784589,10.063030518396584,False
27,-3.22227746748376,-14.724303031963055,False
28,16.716036692675843,3.8505698187320174,False
28,-13.23295606584928,9.988095609401226,False
28,-3.2105937036244736,-14.489573655837892,False
29,16.524551405759713,3.81636204141947,False
29,-13.079088915620073,9.816887472046986,False
29,-3.215745639645766,-14.250332823942664,False
30,16.3064134309572,3.7741713738308045,True
30,-12.873202077504326,9.833111094198987,True
30,-3.239299692781293,-14.037996147469055,True
31,16.123870185756285,3.703883005699632,False
31,-12.726252741403318,9.758488020606764,False
31,-3.210776608099118,-13.88311920746519,False
32,15.87689734225159,3.823101244924465,False
32,-12.547960624930663,9.587055232396443,False
32,-3.254971337556127,-13.625274878398578,False
33,15.69077209664153,3.792139465258642,False
33,-12.294392771836295,9.620688859625707,False
33,-3.1455111914489997,-13.410915769036283,False
34,15.545863375790331,3.588673921209005,False
34,-12.106531176303763,9.502042298520307,False
34,-3.0887612342402306,-13.28407442588466,False
35,15.244854613609506,3.8261211129248016,False
35,-12.016350793075965,9.35204841275552,False
35,-3.2138409208122987,-12.975967939411422,False
36,15.09320702724127,3.674244209652566,False
36,-11.83464318616357,9.241796155103033,False
36,-3.065214961599727,-12.785530813620758,False
37,15.018957091936418,3.420313363372529,False
37,-11.579684090998587,9.384549916914297,False
37,-2.910877519775685,-12.640762381023194,False
38,14.767618714322285,3.4376608223330876,False
38,-11.346473738707942,9.280603222820902,False
38,-3.2539650500275354,-12.374850766697424,False
39,14.523533360366198,3.7094538608775434,False
39,-11.34372528732499,8.921439879679095,False
39,-2.9182398693931826,-12.209715700740636,False
40,14.366488890318674,3.6183675094903403,True
40,-11.194451843436287,8.892374489606762,True
40,-2.8469981400355944,-12.038842567870255,True
41,14.171514103717941,3.46274764608374,False
41,-10.956378827652362,8.811186928948858,False
41,-3.079790358411444,-11.746348538697008,False
42,14.096657498574055,3.2261414405840063,False
42,-10.708390778463547,8.981264943442424,False
42,-3.0906536155779847,-11.607659265927417,False
43,13.829714257591737,3.5018046099770146,False
43,-10.518027574932733,8.888050426587562,False
43,-2.800681683505857,-11.417551355384916,False
44,13.621595165273467,3.432982261386445,False
44,-10.542263643722764,8.47369473727126,False
44,-2.7573347707508877,-11.224844407736617,False
45,13.57017233177666,3.2173412787099736,False
45,-10.46894786622748,8.377692182295446,False
45,-3.1325780596695783,-11.039109192661765,False
46,13.41498519184505,2.91399642989614,False
46,-10.074347675734728,8.53306637140708,False
46,-3.0496845539632065,-10.826646654154258,False
47,13.224219598472768,2.8998755016647033,False
47,-9.973045202056104,8.435177614298867,False
47,-2.6157672105886403,-10.717348776442428,False
48,12.972927069466913,3.2945701887273584,False
48,-9.827560768361003,8.34655580270611,False
48,-2.655808468482302,-10.522561238599746,False
49,12.822516197127486,3.3055347445685492,False
49,-9.94046119128969,7.893952074745148,False
49,-3.0340590080266754,-10.334994761010037,False
50,12.814787559863484,2.7865778522790987,True
50,-9.786420754499403,7.838032334180603,True
50,-2.999396043927531,-10.153537531590125,True
51,12.526114586783859,3.178568144604694,False
51,-9.3672659894989,8.209839084460056,False
51,-2.593697984594016,-10.05398065616868,False
52,12.399390968163148,2.928820844726284,False
52,-9.259896292555545,7.949059507733014,False
52,-2.7316655581990323,-9.832354536316519,False
53,12.255648768531668,2.665647458472576,False
53,-9.222064437043885,7.572296726819192,False
53,-2.878223644821442,-9.58464686727146,False
54,12.066722302435064,2.9500274683836385,False
54,-8.993467079969209,7.795229519344939,False
54,-2.607707974341478,-9.451516444087101,False
55,11.977746956379793,2.525708376465366,False
55,-9.082141216295934,7.415730977736239,False
55,-2.343709119648762,-9.345789492843528,False
56,11.66857162316375,2.9389764077947405,False
56,-8.87334711362749,7.379422011712302,False
56,-2.6834098725253313,-9.034324264529928,False
57,11.567097541653904,2.5348530329287002,False
57,-8.649905770243178,7.4738706381430315,False
57,-2.4802646714350245,-8.871541556948824,False
58,11.428367855561055,2.442295563288711,False
58,-8.395094848877802,7.578829335940907,False
58,-2.238869923835902,-8.773191058313438,False
59,11.134287539258596,2.5822687824623385,False
59,-8.577130658637245,6.912234479787949,False
59,-2.452998606624826,-8.449536362540147,False
60,10.97642094409485,2.7022111155118886,True
60,-8.193084651058982,7.1965783568766994,True
60,-2.383937235756245,-8.272048907831874,True
61,10.806909955304022,2.352872386800251,False
61,-8.042943499601094,7.096896508488743,False
61,-2.1124192825157166,-8.126499328371532,False
62,10.604468245187086,2.35142553284266,False
62,-8.100584398466225,6.681181248791752,False
62,-2.274716276327592,-7.8630260264842695,False
63,10.319866638475409,2.566915275958542,False
63,-7.710603527683499,6.987379556482599,False
63,-2.0333961591047647,-7.728770065091729,False
64,10.24615683580459,2.3447042717663367,False
64,-7.6839021099428075,6.677833194958299,False
64,-1.9947297922775482,-7.4748478704471735,False
65,10.046226864704847,2.106111728170066,False
65,-7.358517864898919,6.768538908372506,False
65,-2.1194530947472963,-7.249093874772704,False
66,9.797439918268854,2.3565106710931683,False
66,-7.445205330033438,6.407913016057108,False
66,-1.9711933757635716,-7.0359289387388815,False
67,9.625573547052955,2.218217379808496,False
67,-7.136064240003091,6.533752241759444,False
67,-1.973366600337964,-6.800672739677294,False
68,9.49619670893809,1.9901710563999615,False
68,-7.153319875883894,6.2153770156027175,False
68,-1.8263412373124028,-6.651718418572473,False
69,9.167815406852974,2.147883812679842,False
69,-6.952302116625307,6.136653505230827,False
69,-1.7983336719573964,-6.4024400269068815,False
70,8.942640939205537,2.110980183297485,True
70,-6.596799904830785,6.289549777191552,True
70,-1.7943915840523725,-6.188556555755962,True
71,8.854726201035485,1.967009894483838,False
71,-6.628815772896742,5.832260474284224,False
71,-1.8363589039245147,-5.920243600950361,False
72,8.668960483496004,1.934747862970462,False
72,-6.401474419671086,5.919720137014366,False
72,-1.713296812401814,-5.697831301664024,False
73,8.349813758151788,1.9655064599485992,False
73,-6.376257959091155,5.752379017363674,False
73,-1.6866270923732327,-5.510854061539917,False
74,8.211444848391213,1.7428088855966377,False
74,-6.225915169929268,5.601804089575062,False
74,-1.632651213929642,-5.315082977977043,False
75,8.019816369885087,1.7350502973473594,False
75,-6.07302104405837,5.514909226540646,False
75,-1.6409109465170406,-5.07894421827585,False
76,7.737485697432472,1.6795958839294656,False
76,-5.850218710183587,5.363281333930972,False
76,-1.5409985962586856,-4.815187141331045,False
77,7.548377589653564,1.5665950122945722,False
77,-5.789756542128516,5.1960084620394245,False
77,-1.594764993575931,-4.565105062870456,False
78,7.351249283890678,1.4765910532369977,False
78,-5.5357878843460915,5.198320249957188,False
78,-1.5415810149737523,-4.340256470866345,False
79,7.080904242365318,1.3517692767903937,False
79,-5.547526959523062,4.873297543090333,False
79,-1.4059413225347908,-4.162781423112153,False
80,6.955439308093861,1.3172068248947346,True
80,-5.300435487897164,4.81485568671624,True
80,-1.5467794298776347,-3.8857486294602612,True
81,6.697073514361797,1.2207523804084441,False
81,-5.164868169731647,4.639258921847015,False
81,-1.515596978299263,-3.675554266593809,False
82,6.441610542433542,1.1021727435941822,False
82,-5.024804567372117,4.498863544243524,False
82,-1.2971201473352647,-3.4941066607889057,False
83,6.266007598622222,1.040388242703401,False
83,-4.8683147732676275,4.374281291343207,False
83,-1.2597058398451648,-3.296053063715924,False
84,6.067588646144528,0.9757687245595043,False
84,-4.805814122389953,4.222829027527597,False
84,-1.453547392801349,-3.060637989252514,False
85,5.7313804393466405,0.8632021688836464,False
85,-4.649665293589307,4.075579179290016,False
85,-1.4331960094272365,-2.870167752057124,False
86,5.456700430439513,0.7637765663554403,False
86,-4.49768395189842,3.8700089895477694,False
86,-1.1010853395181983,-2.7425529860429516,False
87,5.225540692759327,0.689866959145409,False
87,-4.366253612947764,3.698319196261754,False
87,-1.3986145751374182,-2.467954531485017,False
88,4.9156563529417125,0.5885728362361252,False
88,-4.195665062946858,3.4838562069051524,False
88,-1.2839272118933278,-2.287148578633433,False
89,4.695139098200613,0.49761365096485427,False
89,-4.077538024182448,3.3037549137296636,False
89,-0.9836024019138877,-2.2142702685252553,False
90,4.304780035872408,0.37238680278055375,True
90,-3.8980073963904736,3.070596950849997,True
90,-0.8850503342362418,-2.027849056973464,True
91,4.012261314503659,0.2791885171991094,False
91,-3.7311094944544676,2.8333446770482458,False
91,-1.2631697208392532,-1.8129077027830849,False
92,3.691242012597167,0.18128719333680465,False
92,-3.572960472822178,2.5920244141165574,False
92,-1.217236688895403,-1.6761291566941074,False
93,3.3496659848365105,0.08276458670260756,False
93,-3.3562814411905637,2.2995285098727094,False
93,-0.9153471886427487,-1.5794052335812008,False
94,2.893032505664227,-0.0375574568920823,False
94,-3.118793875618304,1.960627389974016,False
94,-0.6915169446440246,-1.4690173665174073,False
95,2.3379606933988932,-0.17665146964040465,False
95,-2.855952248594416,1.612420379954025,False
95,-0.7057326030730783,-1.3172695573392899,False
96,1.7117004723877753,-0.3076798049095585,False
96,-2.567184911583465,1.2595220115811545,False
96,-1.109383305296086,-1.0932944335577643,False
97,1.1173268367788056,-0.4275380224149668,False
97,-2.2965818801799402,0.9212637866616786,False
97,-0.781097186159439,-0.9730385974484251,False
98,0.6826069082789665,-0.511362630749386,False
98,-1.9780404356054597,0.5746403395357871,False
98,-0.8539536404630356,-0.8569544216331838,False
99,0.08394080796112977,-0.53632720056015,False
99,-1.520385745339693,0.15053700417601268,False
99,-0.8797067519346531,-0.7595964985588869,False
100,0.15362022224181238,-0.5586545505126275,True
100,-1.5277406808224485,0.1477538265326829,True
100,-0.877831792629406,-0.7709176027669398,True


==> data/manifold/cey_tsne.csv <==
quality,x,y,gt
0,15.887243182684754,-12.32793264251933,False
0,7.209015819305356,18.269474537040402,False
0,-18.952001383100146,-7.580300490806118,False
1,16.236370819185,-11.201383225367616,False
1,7.209015819305356,18.269474537040402,False
1,-18.739042169792377,-8.725336359999961,False
2,15.887243182684749,-12.327932642519336,False
2,6.957212738844368,19.24220095327629,False
2,-18.952001383100146,-7.580300490806117,False
3,15.887243182684749,-12.327932642519336,False
3,7.209015819305356,18.269474537040402,False
3,-18.952001383100146,-7.580300490806119,False
4,16.118040971429274,-11.804876870106472,False
4,7.0985690349283805,18.600878531391853,False
4,-18.90512344738834,-8.034835153301387,False
5,15.956723777527996,-11.675525435014816,False
5,6.89369799868213,18.52320663123937,False
5,-18.55469431957795,-8.08689101751751,False
6,15.59999158734541,-11.579878739966688,False
6,6.554817168914978,18.647480970730758,False
6,-18.28136440494098,-7.979940011815998,False
7,15.344148999517037,-11.72910430055971,False
7,6.396243583676722,18.27168854232774,False
7,-18.102043096128448,-8.173609990071695,False
8,15.100561956848855,-11.85313822628678,False
8,6.107376377801086,18.850128590396054,False
8,-17.94230715652534,-7.660260605648284,False
9,15.260189514882173,-11.231961141579546,False
9,6.115240483557802,18.241341085676428,False
9,-17.839888975215146,-7.642399211587695,False
10,15.239596777666277,-11.093880224894109,True
10,6.022311564336354,18.147141521140785,True
10,-17.728152522464107,-8.109419676796154,True
11,15.212956075112611,-11.048516300544998,False
11,5.83428348252967,18.79085900736265,False
11,-17.65101009594004,-8.27820793050495,False
12,14.733227349805121,-11.885087754549822,False
12,5.93645789546446,18.5058111866216,False
12,-17.626880859414232,-7.481936850050776,False
13,14.652162158184584,-11.868695240174418,False
13,5.650442364525187,18.982932488381998,False
13,-17.58181613834079,-8.367855592376753,False
14,14.570513734037847,-11.651568611582277,False
14,5.552936036693008,18.978793234795827,False
14,-17.415046575615445,-7.443859483213486,False
15,14.71659185127192,-11.24794947407276,False
15,5.5237096493991915,18.39871883624251,False
15,-17.29473696084494,-8.176284924511801,False
16,14.592108905451804,-11.19139273492688,False
16,5.265214290305386,18.6500989416,False
16,-17.217403365178882,-8.139347335992044,False
17,14.57137156300447,-11.0516840818645,False
17,5.372166967156739,18.184964966980473,False
17,-17.126246833303743,-7.659815568796672,False
18,14.30481857244456,-11.334023051759418,False
18,5.264330273390258,18.270555681373843,False
18,-17.056976834402377,-7.691286099576651,False
19,14.237468833059552,-11.295129605361076,False
19,4.982041317129595,18.599131340398447,False
19,-17.014250117056683,-8.098822481867588,False
20,14.251539711810446,-10.846754508046308,True
20,4.975110677636032,18.277976225747892,True
20,-16.76575472871789,-7.925183827134342,True
21,13.858772473483379,-10.768047553806987,False
21,4.723974861522209,18.10441927060525,False
21,-16.483177588856385,-7.8819184044093555,False
22,13.654587254103644,-10.61586141992779,False
22,4.392150557199795,17.953818186174523,False
22,-16.17711438066324,-7.783991760215358,False
23,13.402931467457652,-10.369732353049232,False
23,4.144872693091746,17.733064183795744,False
23,-15.860995239963767,-7.770631758277353,False
24,13.087143348388683,-10.172800333453088,False
24,3.8559827795503794,17.49658880035465,False
24,-15.533368415197003,-7.6925100202961065,False
25,12.790264929139907,-10.014747845877803,False
25,3.636331807224696,17.256190441444442,False
25,-15.302851582651567,-7.661604873739311,False
26,12.562318990018877,-9.8281450640062,False
26,3.3638206333424012,16.992387981551968,False
26,-14.97845589395932,-7.588278762985034,False
27,12.33681473513751,-9.67372183023549,False
27,3.144817345069495,16.774194893877098,False
27,-14.738913386024754,-7.530168686929471,False
28,12.154465814575099,-9.51932069209564,False
28,2.9386290871261735,16.516647812821393,False
28,-14.455683538128737,-7.4581287478893445,False
29,11.9320342370607,-9.400915646170207,False
29,2.7941873525711385,16.392282635457832,False
29,-14.228114920800545,-7.394563854252155,False
30,11.7121082298294,-9.24498836079844,True
30,2.5764468449797966,16.12155502077857,True
30,-13.965722874975434,-7.320355841183928,True
31,11.603469796775396,-9.081513267706454,False
31,2.47445356535286,15.956823689291232,False
31,-13.7213136203367,-7.3373188862259155,False
32,11.382483374962456,-8.910316689578622,False
32,2.3486443605783465,15.747137918250422,False
32,-13.567820215188588,-7.159416180111832,False
33,11.176930888938237,-8.808144331219975,False
33,2.2182221454037214,15.557373410341915,False
33,-13.34914789648719,-7.219254610063179,False
34,10.964876253854534,-8.821106113036508,False
34,2.167088088763402,15.415712454386155,False
34,-13.13112915832049,-7.115134863495799,False
35,10.923685529019163,-8.49062610969042,False
35,1.965227482313973,15.255379994407424,False
35,-12.957973412216944,-6.93699748387586,False
36,10.679138480591838,-8.46009488373651,False
36,1.812464523568373,15.073612930423469,False
36,-12.700883269959835,-7.093336527035747,False
37,10.649479974669779,-8.17467410349747,False
37,1.9662060848627745,14.814863146132279,False
37,-12.505253723217441,-7.111171204319885,False
38,10.327815460009209,-8.235671179518302,False
38,1.6013610781534944,14.720752978301936,False
38,-12.471360295537156,-6.660891188237943,False
39,10.25261456062877,-8.053688276778065,False
39,1.799490261499143,14.422204409220972,False
39,-12.274508365046152,-6.788297817393061,False
40,10.141752286472455,-7.906905670749238,True
40,1.5637390785739775,14.348796321051719,True
40,-12.224749676506281,-6.478008338100551,True
41,9.855088941429889,-7.909217592541826,False
41,1.4083345162513958,14.111643281059004,False
41,-11.836123322413652,-6.636229927134097,False
42,9.925419157149802,-7.613249820078312,False
42,1.4416320987995972,13.926177439047695,False
42,-11.704690625283494,-6.612081446336738,False
43,9.853460636249066,-7.395528598797167,False
43,1.2738170227190384,13.788726669988213,False
43,-11.694288813524551,-6.202731217724134,False
44,9.428844350170383,-7.589262199642144,False
44,1.4373558675730302,13.53651650032331,False
44,-11.393123205809246,-6.267344267539741,False
45,9.254184114363758,-7.551922237170668,False
45,1.418806626628086,13.352128207982917,False
45,-11.180922964403473,-6.351842392863113,False
46,9.321811899929166,-7.084840770088735,False
46,0.9784824379001107,13.254543544683754,False
46,-11.30884292236909,-5.7913626730692975,False
47,9.053521566410172,-7.141771961486529,False
47,1.099274019070811,13.034544598493836,False
47,-11.089527930551503,-5.755820285627087,False
48,9.081573488953714,-6.91441253011003,False
48,1.4517658701074432,12.869760136959147,False
48,-10.782252900894006,-5.974929647777337,False
49,8.703023679262916,-7.074691911375454,False
49,1.0785377822709137,12.768603452568453,False
49,-10.650517588303163,-5.886744539178749,False
50,8.873439942379855,-6.715293112092527,True
50,0.8496588307990263,12.63897365622124,True
50,-10.675705723336526,-5.474607073801018,True
51,8.509182412185712,-6.929965425362933,False
51,1.1798906767837902,12.416093976748947,False
51,-10.542286114599579,-5.3942778851422055,False
52,8.621092542722982,-6.449298406122666,False
52,1.0793368991587875,12.176383676613598,False
52,-10.174208220274364,-5.656665061300269,False
53,8.253917135499297,-6.61796528074751,False
53,0.6720217714034722,12.126456949921632,False
53,-10.05486673829946,-5.582990488018237,False
54,8.082375691778028,-6.55774635436739,False
54,0.6187073732607349,11.995223692011619,False
54,-10.144570004283258,-5.090858148299301,False
55,8.119061978772972,-6.12669918595102,False
55,0.9673595573773988,11.743114017033882,False
55,-9.956105717123892,-5.078859012216856,False
56,7.73006907894187,-6.3181644442780724,False
56,0.6328066828938583,11.52742499420301,False
56,-9.84198470547614,-4.930151249436942,False
57,7.685480060802959,-6.054113015475993,False
57,0.4653014531350047,11.416848573900232,False
57,-9.468011716852063,-5.21098386665741,False
58,7.434077164508941,-6.044672350335728,False
58,0.8179065515682238,11.198947051429633,False
58,-9.362926349294819,-4.977154501765819,False
59,7.157414415714322,-6.1277829523526375,False
59,0.43061850140080926,11.028732736268514,False
59,-9.386247389229439,-4.645162178851834,False
60,7.303902565687093,-5.573192300262491,True
60,0.4599330885270679,10.821218095288035,True
60,-9.05272014817967,-4.768104522842886,True
61,6.923425618915728,-5.695236877760034,False
61,0.6366481974992431,10.662078845606642,False
61,-9.085560017432229,-4.369444106939866,False
62,6.720080158263657,-5.6903455607492575,False
62,0.4633153782930284,10.469831808484368,False
62,-8.969184399750329,-4.304369397772872,False
63,6.645219257119263,-5.4396346248063825,False
63,0.37451690937206944,10.240434998559863,False
63,-8.668955786443712,-4.41998531815767,False
64,6.474728406392188,-5.266693694861835,False
64,0.253642661169807,10.07867638291308,False
64,-8.495237228961702,-4.255226176403847,False
65,6.2816456479973795,-5.180955669381877,False
65,0.34299637118976917,9.813697655495899,False
65,-8.43644614535174,-3.9614005431296104,False
66,6.248974290878489,-5.059441491496428,False
66,0.16962875281914347,9.60622227227927,False
66,-8.129734237942296,-4.022562042301051,False
67,6.041426923232665,-4.949282091229998,False
67,0.2498795033053704,9.42490152427818,False
67,-8.08052259483128,-3.736676330125673,False
68,5.856758489726774,-4.760502449156053,False
68,0.2569419366426524,9.128856325029478,False
68,-7.780987240910656,-3.795443990031598,False
69,5.5868611267279285,-4.800350154225089,False
69,0.1269010863282822,8.95522832259896,False
69,-7.585093609669618,-3.7523426939693953,False
70,5.551422233218896,-4.555930211924317,True
70,0.15570070580480264,8.759294094465606,True
70,-7.5958585918255,-3.3979984362021938,True
71,5.37478380389162,-4.3784676317316285,False
71,0.22715456258116604,8.459525742855387,False
71,-7.320965408393886,-3.357688696989948,False
72,5.133434669834359,-4.354217412793248,False
72,0.10964629332413424,8.306352429196215,False
72,-7.054061020493039,-3.4270145020558633,False
73,5.055398851490263,-4.088301368261602,False
73,0.07692354571429591,8.040738717296707,False
73,-7.031853328251263,-3.0343539072220547,False
74,4.83821767627177,-3.97159426030727,False
74,0.14931214841394133,7.771958827819784,False
74,-6.708136404479909,-3.090054920078016,False
75,4.6387245848867655,-4.033285072301663,False
75,0.10906778699871764,7.689143380915845,False
75,-6.553198003963697,-3.1627882052117355,False
76,4.602772694167026,-3.7191044655172005,False
76,-0.00418196172210228,7.419537886820023,False
76,-6.469108728587169,-2.8425775948604284,False
77,4.353588416681966,-3.666718155755149,False
77,0.06114025721472254,7.223932240930789,False
77,-6.299542037709654,-2.803003764920533,False
78,4.188531645496627,-3.4884382199515116,False
78,0.009595315548589726,6.9635631124458985,False
78,-6.0562447294877435,-2.726557667555812,False
79,4.033692682371251,-3.36507196196606,False
79,-0.016151655269439253,6.7069768245058645,False
79,-5.85979577331377,-2.5983476845912623,False
80,3.829868931315127,-3.2351152494528437,True
80,-0.013894180752183308,6.524583264576823,True
80,-5.6529437051942,-2.534571876511438,True
81,3.634295946710552,-3.039021594859816,False
81,-0.03309141157068087,6.275671306823968,False
81,-5.479843239280957,-2.3699039133316755,False
82,3.4208353542260967,-2.8705588130828907,False
82,-0.04480179893888952,6.037520961374782,False
82,-5.259975566571479,-2.273894109681572,False
83,3.1940148107285817,-2.6817218462230143,False
83,-0.06413889681232571,5.783910123544309,False
83,-5.021656834871743,-2.1610240203063427,False
84,3.0381571902789375,-2.5578812755353963,False
84,-0.08345493516799908,5.468717351982758,False
84,-4.781412770167328,-2.0526944715842776,False
85,2.8343509776028744,-2.415640945232286,False
85,-0.09550057972312752,5.2369841223973115,False
85,-4.541095793542434,-1.8916246969514947,False
86,2.6491318900339587,-2.253594860746214,False
86,-0.11014796301260991,4.91753064646784,False
86,-4.29758595667415,-1.7908155826135514,False
87,2.458085212151924,-2.0878064882810436,False
87,-0.12540349963011627,4.642509702978762,False
87,-4.046742372296859,-1.672277642821263,False
88,2.2595212800082507,-1.9180937426084799,False
88,-0.1414731673967816,4.284294308012496,False
88,-3.7964473383650987,-1.507232441698413,False
89,2.039130092137742,-1.7418613009969917,False
89,-0.14732130297600424,4.017993537236001,False
89,-3.487990694244507,-1.3631158156298446,False
90,1.8576436958099698,-1.5935958093070537,True
90,-0.17928821859489705,3.6159224895900057,True
90,-3.211400776801929,-1.23606166928792,True
91,1.6232720242137524,-1.38772709833534,False
91,-0.2012731450288623,3.2948279613016953,False
91,-2.945166888121725,-1.097505087201124,False
92,1.409802771418255,-1.2366611723287078,False
92,-0.21297752730408423,2.8759806300349524,False
92,-2.602768550773854,-0.9517822533930324,False
93,1.1583268104467606,-1.0264723057038332,False
93,-0.23484827524972257,2.4173246147073697,False
93,-2.1949173831675197,-0.7743880636333068,False
94,0.9283590421457594,-0.8387572806408436,False
94,-0.24304544300746958,1.9417510375162503,False
94,-1.8502069754310528,-0.5983111486314062,False
95,0.6955478206922978,-0.7270698193615701,False
95,-0.2900209623477828,1.599083715479116,False
95,-1.4870333885233764,-0.4453552304434087,False
96,0.4981526256457511,-0.5055740021439034,False
96,-0.23937540312474068,1.177903407820965,False
96,-1.1263421323378329,-0.33271426982551616,False
97,0.25239864085536423,-0.42829498575830716,False
97,-0.2653200070234629,0.8699637220341355,False
97,-0.8489799464073821,-0.1970015582559287,False
98,0.10832045709619782,-0.3142312265220247,False
98,-0.24905127713666078,0.5946353214210119,False
98,-0.6033413061941109,-0.12205124467140759,False
99,0.18740497539882392,0.06783616156084551,False
99,-0.18004260226650462,0.3451911564949178,False
99,-0.3766526686192249,-0.05543543837797246,False
100,0.15543769389472997,0.09629995095872232,True
100,-0.19409639419624317,0.26333956637284966,True
100,-0.3452725802029629,-0.017845409148837872,True


==> data/runtime.csv <==
Model,FPS,iSSIM
IDCN,0.450289260679761,0.061
DMCNN,4.37327500542746,0.055
MWCNN,3.5243,0.05
Ours,2.73416807683898,0.064

